Hamilton cycles, minimum degree and bipartite holes

We present a tight extremal threshold for the existence of Hamilton cycles in graphs with large minimum degree and without a large ``bipartite hole`` (two disjoint sets of vertices with no edges between them). This result extends Dirac's classical theorem, and is related to a theorem of Chv\'atal and Erd\H{o}s. In detail, an $(s, t)$-bipartite-hole in a graph $G$ consists of two disjoint sets of vertices $S$ and $T$ with $|S|= s$ and $|T|=t$ such that there are no edges between $S$ and $T$; and $\widetilde{\alpha}(G)$ is the maximum integer $r$ such that $G$ contains an $(s, t)$-bipartite-hole for every pair of non-negative integers $s$ and $t$ with $s + t = r$. Our central theorem is that a graph $G$ with at least $3$ vertices is Hamiltonian if its minimum degree is at least $\widetilde{\alpha}(G)$. From the proof we obtain a polynomial time algorithm that either finds a Hamilton cycle or a large bipartite hole. The theorem also yields a condition for the existence of $k$ edge-disjoint Hamilton cycles. We see that for dense random graphs $G(n,p)$, the probability of failing to contain many edge-disjoint Hamilton cycles is $(1 - p)^{(1 + o(1))n}$. Finally, we discuss the complexity of calculating and approximating $\widetilde{\alpha}(G)$.

==> example.tikz <==
\begin{tikzpicture}[thick,scale=0.8]
    \draw    (0,0)             arc  (-115:-65:2.37);
    \draw    (1,0)             arc  (-115:-65:2.37);

    \draw    (0,0)             arc  (-130:-50:2.35);

    \draw    (0,1)             arc  ( 115: 65:2.37);
    \draw    (1,1)             arc  ( 115: 65:2.37);

    \draw    (0,1)             arc  ( 130: 50:2.35);

    \draw (0,0) -- (0,1) -- (1,0) -- (1,1) -- (2,0) -- (2,1) -- (3,0) -- (3,1) -- (0,0)
    [blue];

    \draw \foreach \x in {0, 1, 2} {
      (\x,   0)  node [circle, draw, fill=black!50, inner sep=0pt, minimum width=4pt] {} --
      (\x+1, 0)  node [circle, draw, fill=black!50, inner sep=0pt, minimum width=4pt] {}
    };
    \draw \foreach \x in {0, 1, 2} {
      (\x,   1)  node [circle, draw, fill=black!50, inner sep=0pt, minimum width=4pt] {} --
      (\x+1, 1)  node [circle, draw, fill=black!50, inner sep=0pt, minimum width=4pt] {}
    };

\end{tikzpicture}

